Denoising Diffusion Probabilistic Models

We present high quality image synthesis results using diffusion probabilistic models, a class of latent variable models inspired by considerations from nonequilibrium thermodynamics. Our best results are obtained by training on a weighted variational bound designed according to a novel connection between diffusion probabilistic models and denoising score matching with Langevin dynamics, and our models naturally admit a progressive lossy decompression scheme that can be interpreted as a generalization of autoregressive decoding. On the unconditional CIFAR10 dataset, we obtain an Inception score of 9.46 and a state-of-the-art FID score of 3.17. On 256x256 LSUN, we obtain sample quality similar to ProgressiveGAN. Our implementation is available at https://github.com/hojonathanho/diffusion

==> plot_data/cifar10_eps-fixedlarge-mse_step790000.csv <==
timestep,cur_kl,rate,mse,rmse,rmse_scaled
1000,1.96975,1.77581,0.00006,0.00746,0.95136
999,0.36653,1.40928,0.00011,0.01034,1.31897
998,0.19877,1.21051,0.00016,0.01262,1.60916
997,0.13422,1.07629,0.00021,0.01460,1.86121
996,0.10012,0.97617,0.00027,0.01639,2.09008
995,0.07902,0.89715,0.00033,0.01805,2.30157
994,0.06471,0.83244,0.00038,0.01961,2.50020
993,0.05438,0.77806,0.00044,0.02109,2.68842
992,0.04661,0.73145,0.00051,0.02250,2.86877
991,0.04057,0.69088,0.00057,0.02386,3.04231
990,0.03575,0.65513,0.00063,0.02518,3.21071
989,0.03181,0.62332,0.00070,0.02645,3.37233
988,0.02852,0.59480,0.00077,0.02768,3.52857
987,0.02579,0.56900,0.00083,0.02889,3.68329
986,0.02344,0.54557,0.00090,0.03005,3.83134
985,0.02146,0.52411,0.00097,0.03122,3.98030
984,0.01969,0.50442,0.00104,0.03232,4.12091
983,0.01817,0.48624,0.00112,0.03342,4.26132
982,0.01683,0.46942,0.00119,0.03449,4.39808
981,0.01563,0.45379,0.00126,0.03554,4.53163
980,0.01457,0.43921,0.00134,0.03659,4.66483
979,0.01363,0.42558,0.00141,0.03762,4.79604
978,0.01278,0.41280,0.00149,0.03863,4.92480
977,0.01200,0.40081,0.00157,0.03959,5.04814
976,0.01130,0.38950,0.00165,0.04058,5.17381
975,0.01066,0.37884,0.00172,0.04153,5.29526
974,0.01009,0.36875,0.00181,0.04250,5.41879
973,0.00955,0.35919,0.00189,0.04342,5.53623
972,0.00906,0.35013,0.00197,0.04435,5.65429
971,0.00861,0.34152,0.00205,0.04526,5.77016
970,0.00819,0.33332,0.00213,0.04615,5.88442
969,0.00780,0.32552,0.00221,0.04703,5.99609
968,0.00745,0.31806,0.00230,0.04793,6.11073
967,0.00713,0.31094,0.00238,0.04882,6.22412
966,0.00680,0.30414,0.00246,0.04963,6.32787
965,0.00651,0.29762,0.00255,0.05048,6.43561
964,0.00625,0.29138,0.00263,0.05133,6.54475
963,0.00599,0.28538,0.00272,0.05215,6.64948
962,0.00575,0.27963,0.00281,0.05298,6.75519
961,0.00553,0.27410,0.00289,0.05380,6.85977
960,0.00532,0.26878,0.00298,0.05459,6.96055
959,0.00511,0.26367,0.00306,0.05536,7.05823
958,0.00493,0.25873,0.00316,0.05618,7.16247
957,0.00476,0.25397,0.00325,0.05700,7.26787
956,0.00460,0.24937,0.00334,0.05777,7.36597
955,0.00444,0.24493,0.00343,0.05854,7.46372
954,0.00429,0.24064,0.00352,0.05930,7.56075
953,0.00414,0.23650,0.00360,0.06004,7.65448
952,0.00401,0.23249,0.00369,0.06078,7.74920
951,0.00388,0.22861,0.00379,0.06155,7.84824
950,0.00376,0.22484,0.00388,0.06231,7.94460
949,0.00365,0.22119,0.00398,0.06307,8.04115
948,0.00354,0.21765,0.00407,0.06381,8.13538
947,0.00343,0.21422,0.00416,0.06448,8.22148
946,0.00333,0.21089,0.00426,0.06525,8.31954
945,0.00324,0.20765,0.00435,0.06593,8.40605
944,0.00314,0.20451,0.00444,0.06663,8.49536
943,0.00306,0.20145,0.00454,0.06738,8.59110
942,0.00297,0.19848,0.00463,0.06808,8.68006
941,0.00289,0.19559,0.00472,0.06873,8.76292
940,0.00282,0.19277,0.00482,0.06946,8.85571
939,0.00274,0.19003,0.00492,0.07014,8.94272
938,0.00267,0.18736,0.00502,0.07085,9.03378
937,0.00260,0.18476,0.00511,0.07149,9.11528
936,0.00254,0.18222,0.00521,0.07217,9.20224
935,0.00247,0.17975,0.00531,0.07284,9.28654
934,0.00241,0.17734,0.00540,0.07350,9.37129
933,0.00235,0.17498,0.00550,0.07416,9.45563
932,0.00230,0.17268,0.00560,0.07481,9.53871
931,0.00224,0.17044,0.00569,0.07544,9.61842
930,0.00219,0.16825,0.00580,0.07613,9.70623
929,0.00214,0.16611,0.00590,0.07681,9.79284
928,0.00209,0.16402,0.00599,0.07742,9.87117
927,0.00205,0.16197,0.00609,0.07805,9.95181
926,0.00200,0.15997,0.00619,0.07865,10.02826
925,0.00195,0.15802,0.00629,0.07929,10.10936
924,0.00191,0.15610,0.00639,0.07996,10.19468
923,0.00187,0.15423,0.00649,0.08056,10.27105
922,0.00183,0.15240,0.00660,0.08124,10.35765
921,0.00180,0.15060,0.00670,0.08187,10.43831
920,0.00176,0.14884,0.00680,0.08247,10.51443
919,0.00172,0.14712,0.00690,0.08309,10.59398
918,0.00169,0.14543,0.00700,0.08369,10.66997
917,0.00166,0.14377,0.00711,0.08433,10.75146
916,0.00162,0.14215,0.00721,0.08492,10.82732
915,0.00159,0.14056,0.00732,0.08554,10.90616
914,0.00156,0.13900,0.00742,0.08616,10.98500
913,0.00153,0.13747,0.00752,0.08670,11.05391
912,0.00150,0.13597,0.00763,0.08733,11.13468
911,0.00147,0.13450,0.00774,0.08795,11.21390
910,0.00145,0.13305,0.00784,0.08854,11.28905
909,0.00142,0.13163,0.00793,0.08908,11.35722
908,0.00139,0.13024,0.00804,0.08965,11.43093
907,0.00137,0.12887,0.00814,0.09022,11.50351
906,0.00134,0.12753,0.00825,0.09085,11.58316
905,0.00132,0.12621,0.00836,0.09142,11.65547
904,0.00130,0.12491,0.00847,0.09201,11.73185
903,0.00128,0.12363,0.00858,0.09265,11.81331
902,0.00125,0.12238,0.00868,0.09317,11.87928
901,0.00123,0.12115,0.00878,0.09373,11.95008
900,0.00121,0.11994,0.00889,0.09430,12.02277
899,0.00119,0.11875,0.00901,0.09492,12.10230
898,0.00117,0.11758,0.00910,0.09541,12.16536
897,0.00115,0.11643,0.00920,0.09593,12.23075
896,0.00113,0.11529,0.00932,0.09653,12.30782
895,0.00111,0.11418,0.00942,0.09707,12.37677
894,0.00110,0.11308,0.00954,0.09766,12.45224
893,0.00108,0.11201,0.00964,0.09818,12.51786
892,0.00106,0.11094,0.00976,0.09879,12.59513
891,0.00105,0.10990,0.00986,0.09929,12.65937
890,0.00103,0.10887,0.00998,0.09991,12.73879
889,0.00101,0.10785,0.01009,0.10045,12.80726
888,0.00100,0.10686,0.01020,0.10099,12.87630
887,0.00098,0.10587,0.01032,0.10158,12.95126
886,0.00097,0.10490,0.01041,0.10201,13.00597
885,0.00095,0.10395,0.01052,0.10256,13.07609
884,0.00094,0.10301,0.01064,0.10317,13.15354
883,0.00093,0.10208,0.01075,0.10367,13.21813
882,0.00091,0.10117,0.01087,0.10426,13.29340
881,0.00090,0.10027,0.01098,0.10478,13.35999
880,0.00089,0.09938,0.01108,0.10527,13.42161
879,0.00088,0.09850,0.01121,0.10588,13.49988
878,0.00086,0.09764,0.01131,0.10636,13.56144
877,0.00085,0.09679,0.01143,0.10689,13.62875
876,0.00084,0.09595,0.01154,0.10742,13.69551
875,0.00083,0.09512,0.01165,0.10794,13.76175
874,0.00082,0.09431,0.01176,0.10842,13.82385
873,0.00081,0.09350,0.01189,0.10905,13.90372
872,0.00079,0.09270,0.01200,0.10953,13.96457
871,0.00078,0.09192,0.01211,0.11006,14.03206
870,0.00077,0.09115,0.01222,0.11055,14.09561
869,0.00076,0.09038,0.01235,0.11114,14.17001
868,0.00075,0.08963,0.01245,0.11159,14.22753
867,0.00074,0.08888,0.01257,0.11212,14.29516
866,0.00074,0.08815,0.01271,0.11274,14.37430
865,0.00073,0.08742,0.01280,0.11315,14.42722
864,0.00072,0.08671,0.01291,0.11363,14.48805
863,0.00071,0.08600,0.01304,0.11418,14.55788
862,0.00070,0.08530,0.01316,0.11471,14.62510
861,0.00069,0.08461,0.01326,0.11516,14.68250
860,0.00068,0.08393,0.01340,0.11577,14.76121
859,0.00067,0.08326,0.01351,0.11623,14.81948
858,0.00067,0.08259,0.01364,0.11678,14.88986
857,0.00066,0.08194,0.01376,0.11731,14.95715
856,0.00065,0.08129,0.01386,0.11774,15.01167
855,0.00064,0.08064,0.01399,0.11830,15.08315
854,0.00063,0.08001,0.01409,0.11870,15.13424
853,0.00063,0.07939,0.01420,0.11918,15.19543
852,0.00062,0.07877,0.01434,0.11974,15.26724
851,0.00061,0.07816,0.01445,0.12020,15.32566
850,0.00061,0.07755,0.01459,0.12080,15.40157
849,0.00060,0.07695,0.01471,0.12130,15.46517
848,0.00059,0.07636,0.01482,0.12175,15.52314
847,0.00058,0.07578,0.01495,0.12226,15.58784
846,0.00058,0.07520,0.01508,0.12280,15.65646
845,0.00057,0.07463,0.01517,0.12316,15.70326
844,0.00056,0.07406,0.01531,0.12372,15.77440
843,0.00056,0.07350,0.01544,0.12424,15.84069
842,0.00055,0.07295,0.01556,0.12476,15.90670
841,0.00055,0.07240,0.01570,0.12531,15.97663
840,0.00054,0.07186,0.01581,0.12576,16.03387
839,0.00054,0.07133,0.01594,0.12625,16.09735
838,0.00053,0.07080,0.01604,0.12665,16.14786
837,0.00052,0.07027,0.01621,0.12732,16.23320
836,0.00052,0.06976,0.01629,0.12763,16.27271
835,0.00051,0.06924,0.01643,0.12817,16.34117
834,0.00051,0.06874,0.01652,0.12853,16.38763
833,0.00050,0.06824,0.01669,0.12918,16.46995
832,0.00050,0.06774,0.01680,0.12961,16.52514
831,0.00049,0.06725,0.01692,0.13006,16.58274
830,0.00049,0.06676,0.01705,0.13057,16.64817
829,0.00048,0.06628,0.01718,0.13108,16.71250
828,0.00048,0.06580,0.01729,0.13149,16.76448
827,0.00047,0.06533,0.01741,0.13197,16.82555
826,0.00047,0.06486,0.01754,0.13245,16.88732
825,0.00046,0.06440,0.01769,0.13299,16.95609
824,0.00046,0.06394,0.01781,0.13346,17.01586
823,0.00045,0.06349,0.01796,0.13400,17.08463
822,0.00045,0.06304,0.01806,0.13440,17.13589
821,0.00045,0.06259,0.01824,0.13506,17.22070
820,0.00044,0.06215,0.01834,0.13541,17.26471
819,0.00044,0.06172,0.01849,0.13598,17.33746
818,0.00043,0.06129,0.01858,0.13629,17.37730
817,0.00043,0.06086,0.01869,0.13671,17.43075
816,0.00042,0.06043,0.01884,0.13725,17.49997
815,0.00042,0.06001,0.01900,0.13785,17.57610
814,0.00042,0.05960,0.01914,0.13834,17.63851
813,0.00041,0.05918,0.01925,0.13875,17.69118
812,0.00041,0.05878,0.01936,0.13913,17.73879
811,0.00040,0.05837,0.01954,0.13977,17.82048
810,0.00040,0.05797,0.01961,0.14005,17.85680
809,0.00040,0.05757,0.01982,0.14079,17.95100
808,0.00039,0.05718,0.01994,0.14119,18.00197
807,0.00039,0.05679,0.02005,0.14161,18.05549
806,0.00039,0.05640,0.02015,0.14195,18.09803
805,0.00038,0.05602,0.02031,0.14252,18.17166
804,0.00038,0.05564,0.02046,0.14303,18.23622
803,0.00038,0.05526,0.02059,0.14348,18.29434
802,0.00037,0.05489,0.02076,0.14410,18.37217
801,0.00037,0.05452,0.02087,0.14448,18.42117
800,0.00037,0.05415,0.02100,0.14490,18.47482
799,0.00036,0.05379,0.02112,0.14533,18.52937
798,0.00036,0.05343,0.02126,0.14582,18.59208
797,0.00036,0.05307,0.02141,0.14631,18.65439
796,0.00035,0.05272,0.02155,0.14680,18.71669
795,0.00035,0.05237,0.02167,0.14720,18.76760
794,0.00035,0.05202,0.02185,0.14782,18.84763
793,0.00035,0.05167,0.02196,0.14818,18.89266
792,0.00034,0.05133,0.02208,0.14859,18.94492
791,0.00034,0.05099,0.02223,0.14910,19.00982
790,0.00034,0.05065,0.02240,0.14966,19.08106
789,0.00033,0.05032,0.02256,0.15019,19.14939
788,0.00033,0.04999,0.02267,0.15056,19.19700
787,0.00033,0.04966,0.02286,0.15120,19.27840
786,0.00033,0.04933,0.02291,0.15137,19.30024
785,0.00032,0.04901,0.02315,0.15214,19.39782
784,0.00032,0.04869,0.02324,0.15246,19.43852
783,0.00032,0.04837,0.02337,0.15287,19.49155
782,0.00032,0.04806,0.02354,0.15342,19.56105
781,0.00031,0.04774,0.02365,0.15379,19.60860
780,0.00031,0.04743,0.02380,0.15427,19.66951
779,0.00031,0.04712,0.02395,0.15476,19.73209
778,0.00031,0.04682,0.02409,0.15521,19.78881
777,0.00030,0.04652,0.02419,0.15553,19.83036
776,0.00030,0.04622,0.02441,0.15624,19.92002
775,0.00030,0.04592,0.02453,0.15662,19.96907
774,0.00030,0.04562,0.02465,0.15700,20.01749
773,0.00029,0.04533,0.02483,0.15757,20.09056
772,0.00029,0.04504,0.02500,0.15811,20.15914
771,0.00029,0.04475,0.02509,0.15841,20.19670
770,0.00029,0.04446,0.02524,0.15889,20.25797
769,0.00029,0.04418,0.02543,0.15946,20.33149
768,0.00028,0.04389,0.02555,0.15983,20.37884
767,0.00028,0.04361,0.02567,0.16022,20.42773
766,0.00028,0.04333,0.02583,0.16073,20.49322
765,0.00028,0.04306,0.02601,0.16128,20.56263
764,0.00027,0.04278,0.02618,0.16179,20.62831
763,0.00027,0.04251,0.02624,0.16200,20.65534
762,0.00027,0.04224,0.02640,0.16249,20.71803
761,0.00027,0.04197,0.02662,0.16315,20.80113
760,0.00027,0.04171,0.02674,0.16351,20.84796
759,0.00026,0.04144,0.02695,0.16417,20.93184
758,0.00026,0.04118,0.02701,0.16435,20.95465
757,0.00026,0.04092,0.02716,0.16481,21.01267
756,0.00026,0.04066,0.02738,0.16546,21.09664
755,0.00026,0.04040,0.02752,0.16588,21.14973
754,0.00025,0.04015,0.02764,0.16624,21.19543
753,0.00025,0.03990,0.02782,0.16680,21.26653
752,0.00025,0.03965,0.02799,0.16731,21.33170
751,0.00025,0.03940,0.02814,0.16774,21.38724
750,0.00025,0.03915,0.02831,0.16826,21.45290
749,0.00025,0.03890,0.02843,0.16861,21.49716
748,0.00024,0.03866,0.02865,0.16926,21.58112
747,0.00024,0.03842,0.02875,0.16955,21.61716
746,0.00024,0.03818,0.02894,0.17013,21.69122
745,0.00024,0.03794,0.02913,0.17066,21.75936
744,0.00024,0.03770,0.02925,0.17104,21.80702
743,0.00024,0.03746,0.02942,0.17151,21.86753
742,0.00023,0.03723,0.02955,0.17190,21.91745
741,0.00023,0.03699,0.02973,0.17241,21.98235
740,0.00023,0.03676,0.02992,0.17296,22.05258
739,0.00023,0.03653,0.02998,0.17316,22.07777
738,0.00023,0.03631,0.03024,0.17390,22.17183
737,0.00023,0.03608,0.03040,0.17434,22.22891
736,0.00022,0.03586,0.03052,0.17471,22.27543
735,0.00022,0.03563,0.03067,0.17512,22.32794
734,0.00022,0.03541,0.03086,0.17567,22.39800
733,0.00022,0.03519,0.03101,0.17608,22.45071
732,0.00022,0.03497,0.03120,0.17663,22.52064
731,0.00022,0.03475,0.03135,0.17706,22.57513
730,0.00022,0.03454,0.03161,0.17778,22.66752
729,0.00021,0.03432,0.03169,0.17802,22.69735
728,0.00021,0.03411,0.03186,0.17849,22.75787
727,0.00021,0.03390,0.03197,0.17882,22.79892
726,0.00021,0.03369,0.03218,0.17939,22.87203
725,0.00021,0.03348,0.03235,0.17986,22.93255
724,0.00021,0.03327,0.03263,0.18064,23.03149
723,0.00021,0.03306,0.03266,0.18072,23.04169
722,0.00020,0.03286,0.03286,0.18127,23.11160
721,0.00020,0.03265,0.03301,0.18169,23.16574
720,0.00020,0.03245,0.03320,0.18220,23.23079
719,0.00020,0.03225,0.03337,0.18268,23.29148
718,0.00020,0.03205,0.03354,0.18314,23.34981
717,0.00020,0.03185,0.03375,0.18371,23.42318
716,0.00020,0.03165,0.03390,0.18413,23.47691
715,0.00020,0.03146,0.03411,0.18470,23.54882
714,0.00020,0.03126,0.03422,0.18500,23.58743
713,0.00019,0.03107,0.03444,0.18559,23.66246
712,0.00019,0.03088,0.03462,0.18607,23.72374
711,0.00019,0.03069,0.03476,0.18643,23.76971
710,0.00019,0.03050,0.03496,0.18698,23.83985
709,0.00019,0.03031,0.03512,0.18740,23.89325
708,0.00019,0.03012,0.03528,0.18784,23.94946
707,0.00019,0.02993,0.03553,0.18848,24.03152
706,0.00019,0.02975,0.03569,0.18893,24.08841
705,0.00018,0.02956,0.03585,0.18934,24.14118
704,0.00018,0.02938,0.03600,0.18973,24.19077
703,0.00018,0.02920,0.03613,0.19008,24.23559
702,0.00018,0.02902,0.03641,0.19081,24.32836
701,0.00018,0.02884,0.03653,0.19112,24.36817
700,0.00018,0.02866,0.03673,0.19166,24.43656
699,0.00018,0.02848,0.03691,0.19213,24.49617
698,0.00018,0.02830,0.03710,0.19261,24.55720
697,0.00018,0.02813,0.03723,0.19296,24.60270
696,0.00017,0.02796,0.03740,0.19338,24.65620
695,0.00017,0.02778,0.03765,0.19404,24.73981
694,0.00017,0.02761,0.03782,0.19449,24.79691
693,0.00017,0.02744,0.03803,0.19502,24.86452
692,0.00017,0.02727,0.03817,0.19536,24.90844
691,0.00017,0.02710,0.03847,0.19614,25.00786
690,0.00017,0.02693,0.03870,0.19672,25.08211
689,0.00017,0.02676,0.03878,0.19693,25.10803
688,0.00017,0.02660,0.03898,0.19743,25.17257
687,0.00017,0.02643,0.03918,0.19795,25.23841
686,0.00016,0.02627,0.03936,0.19838,25.29388
685,0.00016,0.02610,0.03951,0.19878,25.34478
684,0.00016,0.02594,0.03977,0.19942,25.42625
683,0.00016,0.02578,0.04006,0.20015,25.51913
682,0.00016,0.02562,0.04014,0.20034,25.54390
681,0.00016,0.02546,0.04033,0.20081,25.60388
680,0.00016,0.02530,0.04058,0.20144,25.68310
679,0.00016,0.02514,0.04069,0.20173,25.72031
678,0.00016,0.02498,0.04094,0.20235,25.79905
677,0.00016,0.02483,0.04109,0.20270,25.84485
676,0.00016,0.02467,0.04133,0.20329,25.91913
675,0.00015,0.02452,0.04149,0.20370,25.97129
674,0.00015,0.02436,0.04170,0.20421,26.03724
673,0.00015,0.02421,0.04190,0.20469,26.09749
672,0.00015,0.02406,0.04209,0.20516,26.15748
671,0.00015,0.02391,0.04227,0.20561,26.21477
670,0.00015,0.02376,0.04247,0.20609,26.27627
669,0.00015,0.02361,0.04271,0.20667,26.35073
668,0.00015,0.02346,0.04283,0.20696,26.38710
667,0.00015,0.02332,0.04310,0.20760,26.46898
666,0.00015,0.02317,0.04334,0.20817,26.54215
665,0.00015,0.02302,0.04344,0.20841,26.57237
664,0.00015,0.02288,0.04376,0.20919,26.67175
663,0.00014,0.02273,0.04388,0.20946,26.70670
662,0.00014,0.02259,0.04418,0.21018,26.79821
661,0.00014,0.02245,0.04436,0.21062,26.85413
660,0.00014,0.02230,0.04458,0.21115,26.92139
659,0.00014,0.02216,0.04469,0.21140,26.95354
658,0.00014,0.02202,0.04497,0.21206,27.03754
657,0.00014,0.02188,0.04518,0.21255,27.10062
656,0.00014,0.02174,0.04532,0.21289,27.14390
655,0.00014,0.02161,0.04562,0.21359,27.23265
654,0.00014,0.02147,0.04583,0.21408,27.29521
653,0.00014,0.02133,0.04608,0.21467,27.37045
652,0.00014,0.02120,0.04628,0.21513,27.42856
651,0.00013,0.02106,0.04642,0.21546,27.47095
650,0.00013,0.02093,0.04661,0.21590,27.52690
649,0.00013,0.02080,0.04683,0.21641,27.59255
648,0.00013,0.02066,0.04703,0.21686,27.64942
647,0.00013,0.02053,0.04729,0.21745,27.72548
646,0.00013,0.02040,0.04758,0.21812,27.81015
645,0.00013,0.02027,0.04778,0.21859,27.87050
644,0.00013,0.02014,0.04798,0.21905,27.92871
643,0.00013,0.02001,0.04824,0.21964,28.00437
642,0.00013,0.01988,0.04847,0.22017,28.07153
641,0.00013,0.01975,0.04857,0.22038,28.09858
640,0.00013,0.01963,0.04891,0.22116,28.19783
639,0.00013,0.01950,0.04913,0.22166,28.26213
638,0.00013,0.01938,0.04940,0.22226,28.33791
637,0.00012,0.01925,0.04948,0.22245,28.36222
636,0.00012,0.01913,0.04979,0.22314,28.45074
635,0.00012,0.01900,0.05010,0.22383,28.53807
634,0.00012,0.01888,0.05034,0.22436,28.60601
633,0.00012,0.01876,0.05046,0.22463,28.63990
632,0.00012,0.01863,0.05067,0.22509,28.69932
631,0.00012,0.01851,0.05083,0.22546,28.74647
630,0.00012,0.01839,0.05127,0.22643,28.87041
629,0.00012,0.01827,0.05149,0.22690,28.93019
628,0.00012,0.01815,0.05177,0.22754,29.01150
627,0.00012,0.01803,0.05186,0.22772,29.03472
626,0.00012,0.01792,0.05201,0.22806,29.07808
625,0.00012,0.01780,0.05221,0.22849,29.13243
624,0.00012,0.01768,0.05253,0.22919,29.22175
623,0.00012,0.01757,0.05276,0.22969,29.28562
622,0.00012,0.01745,0.05316,0.23055,29.39572
621,0.00011,0.01734,0.05325,0.23075,29.42068
620,0.00011,0.01722,0.05343,0.23115,29.47137
619,0.00011,0.01711,0.05386,0.23208,29.59030
618,0.00011,0.01700,0.05399,0.23236,29.62600
617,0.00011,0.01688,0.05421,0.23283,29.68534
616,0.00011,0.01677,0.05455,0.23356,29.77835
615,0.00011,0.01666,0.05456,0.23357,29.78060
614,0.00011,0.01655,0.05500,0.23453,29.90195
613,0.00011,0.01644,0.05520,0.23495,29.95610
612,0.00011,0.01633,0.05540,0.23537,30.01010
611,0.00011,0.01622,0.05564,0.23588,30.07453
610,0.00011,0.01612,0.05601,0.23666,30.17461
609,0.00011,0.01601,0.05617,0.23700,30.21812
608,0.00011,0.01590,0.05653,0.23776,30.31425
607,0.00011,0.01579,0.05662,0.23796,30.33974
606,0.00011,0.01569,0.05696,0.23867,30.42981
605,0.00011,0.01558,0.05729,0.23936,30.51826
604,0.00010,0.01548,0.05743,0.23965,30.55599
603,0.00010,0.01537,0.05758,0.23996,30.59538
602,0.00010,0.01527,0.05792,0.24068,30.68614
601,0.00010,0.01517,0.05819,0.24123,30.75739
600,0.00010,0.01507,0.05839,0.24164,30.80948
599,0.00010,0.01496,0.05884,0.24257,30.92819
598,0.00010,0.01486,0.05884,0.24257,30.92736
597,0.00010,0.01476,0.05938,0.24367,31.06818
596,0.00010,0.01466,0.05929,0.24350,31.04578
595,0.00010,0.01456,0.05997,0.24489,31.22299
594,0.00010,0.01446,0.06006,0.24507,31.24695
593,0.00010,0.01436,0.06024,0.24543,31.29271
592,0.00010,0.01426,0.06060,0.24617,31.38661
591,0.00010,0.01417,0.06073,0.24644,31.42152
590,0.00010,0.01407,0.06104,0.24707,31.50083
589,0.00010,0.01397,0.06120,0.24738,31.54064
588,0.00010,0.01388,0.06153,0.24805,31.62595
587,0.00010,0.01378,0.06175,0.24849,31.68235
586,0.00010,0.01368,0.06207,0.24914,31.76513
585,0.00009,0.01359,0.06234,0.24968,31.83401
584,0.00009,0.01350,0.06263,0.25026,31.90818
583,0.00009,0.01340,0.06291,0.25083,31.98045
582,0.00009,0.01331,0.06322,0.25144,32.05904
581,0.00009,0.01322,0.06344,0.25188,32.11503
580,0.00009,0.01312,0.06364,0.25226,32.16365
579,0.00009,0.01303,0.06422,0.25342,32.31092
578,0.00009,0.01294,0.06435,0.25368,32.34446
577,0.00009,0.01285,0.06456,0.25408,32.39504
576,0.00009,0.01276,0.06492,0.25479,32.48543
575,0.00009,0.01267,0.06518,0.25531,32.55157
574,0.00009,0.01258,0.06527,0.25549,32.57458
573,0.00009,0.01249,0.06584,0.25658,32.71454
572,0.00009,0.01240,0.06613,0.25716,32.78745
571,0.00009,0.01231,0.06622,0.25734,32.81080
570,0.00009,0.01223,0.06668,0.25823,32.92431
569,0.00009,0.01214,0.06691,0.25867,32.98034
568,0.00009,0.01205,0.06718,0.25918,33.04581
567,0.00009,0.01197,0.06746,0.25974,33.11649
566,0.00009,0.01188,0.06776,0.26030,33.18821
565,0.00009,0.01180,0.06806,0.26089,33.26338
564,0.00008,0.01171,0.06825,0.26125,33.30991
563,0.00008,0.01163,0.06877,0.26224,33.43531
562,0.00008,0.01154,0.06887,0.26243,33.45925
561,0.00008,0.01146,0.06916,0.26299,33.53117
560,0.00008,0.01138,0.06953,0.26369,33.62007
559,0.00008,0.01130,0.06974,0.26408,33.67020
558,0.00008,0.01121,0.06993,0.26444,33.71630
557,0.00008,0.01113,0.07043,0.26538,33.83637
556,0.00008,0.01105,0.07072,0.26594,33.90724
555,0.00008,0.01097,0.07094,0.26635,33.95913
554,0.00008,0.01089,0.07112,0.26668,34.00186
553,0.00008,0.01081,0.07167,0.26771,34.13291
552,0.00008,0.01073,0.07204,0.26841,34.22220
551,0.00008,0.01065,0.07226,0.26882,34.27441
550,0.00008,0.01057,0.07260,0.26944,34.35413
549,0.00008,0.01050,0.07268,0.26960,34.37389
548,0.00008,0.01042,0.07324,0.27063,34.50544
547,0.00008,0.01034,0.07364,0.27136,34.59879
546,0.00008,0.01026,0.07378,0.27162,34.63117
545,0.00008,0.01019,0.07398,0.27200,34.67989
544,0.00008,0.01011,0.07435,0.27267,34.76486
543,0.00008,0.01004,0.07477,0.27344,34.86329
542,0.00007,0.00996,0.07477,0.27344,34.86421
541,0.00007,0.00989,0.07528,0.27438,34.98323
540,0.00007,0.00981,0.07566,0.27505,35.06949
539,0.00007,0.00974,0.07586,0.27543,35.11787
538,0.00007,0.00966,0.07615,0.27595,35.18383
537,0.00007,0.00959,0.07664,0.27684,35.29755
536,0.00007,0.00952,0.07706,0.27760,35.39364
535,0.00007,0.00945,0.07702,0.27753,35.38450
534,0.00007,0.00937,0.07766,0.27867,35.53058
533,0.00007,0.00930,0.07754,0.27846,35.50356
532,0.00007,0.00923,0.07806,0.27940,35.62289
531,0.00007,0.00916,0.07830,0.27982,35.67702
530,0.00007,0.00909,0.07885,0.28080,35.80165
529,0.00007,0.00902,0.07933,0.28165,35.91089
528,0.00007,0.00895,0.07914,0.28132,35.86802
527,0.00007,0.00888,0.08007,0.28297,36.07861
526,0.00007,0.00881,0.08020,0.28320,36.10760
525,0.00007,0.00875,0.08059,0.28388,36.19454
524,0.00007,0.00868,0.08079,0.28423,36.23929
523,0.00007,0.00861,0.08126,0.28506,36.34485
522,0.00007,0.00854,0.08133,0.28518,36.36106
521,0.00007,0.00848,0.08167,0.28579,36.43773
520,0.00007,0.00841,0.08231,0.28689,36.57866
519,0.00007,0.00834,0.08252,0.28726,36.62575
518,0.00007,0.00828,0.08292,0.28795,36.71376
517,0.00006,0.00821,0.08313,0.28833,36.76165
516,0.00007,0.00815,0.08359,0.28911,36.86180
515,0.00006,0.00808,0.08369,0.28930,36.88547
514,0.00006,0.00802,0.08402,0.28987,36.95825
513,0.00006,0.00796,0.08438,0.29048,37.03658
512,0.00006,0.00789,0.08507,0.29167,37.18763
511,0.00006,0.00783,0.08507,0.29166,37.18690
510,0.00006,0.00777,0.08558,0.29254,37.29937
509,0.00006,0.00770,0.08616,0.29353,37.42535
508,0.00006,0.00764,0.08610,0.29343,37.41238
507,0.00006,0.00758,0.08660,0.29427,37.51984
506,0.00006,0.00752,0.08703,0.29500,37.61283
505,0.00006,0.00746,0.08731,0.29548,37.67362
504,0.00006,0.00740,0.08805,0.29672,37.83238
503,0.00006,0.00734,0.08792,0.29651,37.80477
502,0.00006,0.00728,0.08840,0.29733,37.90934
501,0.00006,0.00722,0.08873,0.29787,37.97878
500,0.00006,0.00716,0.08898,0.29829,38.03236
499,0.00006,0.00710,0.08947,0.29912,38.13808
498,0.00006,0.00704,0.08976,0.29960,38.19853
497,0.00006,0.00698,0.09023,0.30039,38.29912
496,0.00006,0.00693,0.09046,0.30077,38.34784
495,0.00006,0.00687,0.09090,0.30149,38.44025
494,0.00006,0.00681,0.09141,0.30235,38.54930
493,0.00006,0.00676,0.09181,0.30300,38.63223
492,0.00006,0.00670,0.09206,0.30341,38.68515
491,0.00006,0.00664,0.09258,0.30427,38.79496
490,0.00006,0.00659,0.09287,0.30475,38.85530
489,0.00006,0.00653,0.09308,0.30510,38.89965
488,0.00005,0.00648,0.09344,0.30568,38.97404
487,0.00005,0.00642,0.09372,0.30613,39.03194
486,0.00005,0.00637,0.09416,0.30685,39.12330
485,0.00005,0.00632,0.09465,0.30766,39.22618
484,0.00005,0.00626,0.09515,0.30846,39.32890
483,0.00005,0.00621,0.09520,0.30855,39.34046
482,0.00005,0.00616,0.09585,0.30960,39.47388
481,0.00005,0.00610,0.09611,0.31001,39.52627
480,0.00005,0.00605,0.09679,0.31111,39.66667
479,0.00005,0.00600,0.09672,0.31100,39.65287
478,0.00005,0.00595,0.09736,0.31202,39.78239
477,0.00005,0.00590,0.09744,0.31215,39.79947
476,0.00005,0.00585,0.09822,0.31341,39.95952
475,0.00005,0.00580,0.09873,0.31422,40.06306
474,0.00005,0.00574,0.09882,0.31436,40.08106
473,0.00005,0.00569,0.09906,0.31474,40.12971
472,0.00005,0.00564,0.09936,0.31521,40.18949
471,0.00005,0.00560,0.09991,0.31608,40.30008
470,0.00005,0.00555,0.10065,0.31726,40.45059
469,0.00005,0.00550,0.10058,0.31714,40.43489
468,0.00005,0.00545,0.10126,0.31822,40.57302
467,0.00005,0.00540,0.10168,0.31887,40.65617
466,0.00005,0.00535,0.10209,0.31951,40.73798
465,0.00005,0.00531,0.10238,0.31997,40.79643
464,0.00005,0.00526,0.10285,0.32069,40.88859
463,0.00005,0.00521,0.10337,0.32151,40.99194
462,0.00005,0.00516,0.10380,0.32218,41.07811
461,0.00005,0.00512,0.10404,0.32256,41.12607
460,0.00005,0.00507,0.10487,0.32384,41.28959
459,0.00005,0.00503,0.10492,0.32392,41.29944
458,0.00005,0.00498,0.10525,0.32442,41.36335
457,0.00004,0.00494,0.10565,0.32503,41.44194
456,0.00004,0.00489,0.10577,0.32522,41.46562
455,0.00004,0.00485,0.10604,0.32564,41.51959
454,0.00004,0.00480,0.10679,0.32679,41.66519
453,0.00004,0.00476,0.10736,0.32766,41.77608
452,0.00004,0.00471,0.10809,0.32877,41.91755
451,0.00004,0.00467,0.10844,0.32930,41.98524
450,0.00004,0.00463,0.10866,0.32963,42.02769
449,0.00004,0.00459,0.10894,0.33006,42.08272
448,0.00004,0.00454,0.10937,0.33070,42.16474
447,0.00004,0.00450,0.10994,0.33158,42.27590
446,0.00004,0.00446,0.11040,0.33227,42.36470
445,0.00004,0.00442,0.11065,0.33264,42.41174
444,0.00004,0.00438,0.11100,0.33317,42.47899
443,0.00004,0.00433,0.11169,0.33421,42.61115
442,0.00004,0.00429,0.11152,0.33394,42.57765
441,0.00004,0.00425,0.11247,0.33536,42.75866
440,0.00004,0.00421,0.11253,0.33546,42.77145
439,0.00004,0.00417,0.11330,0.33660,42.91596
438,0.00004,0.00413,0.11373,0.33724,42.99765
437,0.00004,0.00409,0.11430,0.33809,43.10643
436,0.00004,0.00405,0.11481,0.33884,43.20171
435,0.00004,0.00402,0.11478,0.33879,43.19569
434,0.00004,0.00398,0.11558,0.33997,43.34594
433,0.00004,0.00394,0.11537,0.33966,43.30662
432,0.00004,0.00390,0.11634,0.34109,43.48856
431,0.00004,0.00386,0.11673,0.34166,43.56131
430,0.00004,0.00383,0.11683,0.34180,43.57993
429,0.00004,0.00379,0.11738,0.34260,43.68155
428,0.00004,0.00375,0.11819,0.34379,43.83263
427,0.00004,0.00371,0.11854,0.34430,43.89794
426,0.00004,0.00368,0.11880,0.34467,43.94537
425,0.00004,0.00364,0.11902,0.34499,43.98616
424,0.00004,0.00361,0.11998,0.34638,44.16288
423,0.00004,0.00357,0.12082,0.34760,44.31847
422,0.00004,0.00353,0.12094,0.34777,44.34081
421,0.00004,0.00350,0.12078,0.34754,44.31149
420,0.00003,0.00346,0.12104,0.34791,44.35834
419,0.00003,0.00343,0.12206,0.34937,44.54426
418,0.00003,0.00340,0.12264,0.35019,44.64968
417,0.00003,0.00336,0.12338,0.35125,44.78487
416,0.00003,0.00333,0.12402,0.35217,44.90149
415,0.00003,0.00329,0.12375,0.35178,44.85170
414,0.00003,0.00326,0.12384,0.35192,44.86926
413,0.00003,0.00323,0.12450,0.35285,44.98805
412,0.00003,0.00319,0.12518,0.35381,45.11040
411,0.00003,0.00316,0.12558,0.35437,45.18248
410,0.00003,0.00313,0.12632,0.35542,45.31554
409,0.00003,0.00310,0.12653,0.35571,45.35343
408,0.00003,0.00306,0.12704,0.35643,45.44440
407,0.00003,0.00303,0.12716,0.35660,45.46596
406,0.00003,0.00300,0.12775,0.35743,45.57197
405,0.00003,0.00297,0.12834,0.35824,45.67557
404,0.00003,0.00294,0.12932,0.35962,45.85112
403,0.00003,0.00291,0.12979,0.36027,45.93406
402,0.00003,0.00288,0.12971,0.36015,45.91974
401,0.00003,0.00285,0.13019,0.36082,46.00512
400,0.00003,0.00282,0.13089,0.36179,46.12765
399,0.00003,0.00279,0.13151,0.36264,46.23641
398,0.00003,0.00276,0.13161,0.36278,46.25496
397,0.00003,0.00273,0.13196,0.36326,46.31537
396,0.00003,0.00270,0.13279,0.36440,46.46085
395,0.00003,0.00267,0.13339,0.36522,46.56592
394,0.00003,0.00264,0.13390,0.36592,46.65498
393,0.00003,0.00261,0.13395,0.36600,46.66457
392,0.00003,0.00259,0.13489,0.36727,46.82702
391,0.00003,0.00256,0.13502,0.36746,46.85081
390,0.00003,0.00253,0.13535,0.36790,46.90760
389,0.00003,0.00250,0.13595,0.36871,47.01095
388,0.00003,0.00247,0.13650,0.36945,47.10526
387,0.00003,0.00245,0.13738,0.37065,47.25819
386,0.00003,0.00242,0.13807,0.37158,47.37664
385,0.00003,0.00239,0.13815,0.37168,47.38956
384,0.00003,0.00237,0.13883,0.37259,47.50578
383,0.00003,0.00234,0.13873,0.37247,47.48941
382,0.00003,0.00231,0.13902,0.37285,47.53825
381,0.00003,0.00229,0.14005,0.37423,47.71408
380,0.00003,0.00226,0.14027,0.37452,47.75142
379,0.00003,0.00224,0.14163,0.37633,47.98259
378,0.00003,0.00221,0.14136,0.37599,47.93811
377,0.00003,0.00219,0.14251,0.37751,48.13207
376,0.00002,0.00216,0.14236,0.37730,48.10610
375,0.00002,0.00214,0.14306,0.37824,48.22538
374,0.00002,0.00211,0.14313,0.37832,48.23566
373,0.00002,0.00209,0.14400,0.37948,48.38362
372,0.00002,0.00207,0.14460,0.38026,48.48358
371,0.00002,0.00204,0.14491,0.38067,48.53522
370,0.00002,0.00202,0.14510,0.38092,48.56719
369,0.00002,0.00200,0.14606,0.38218,48.72820
368,0.00002,0.00197,0.14694,0.38332,48.87345
367,0.00002,0.00195,0.14722,0.38369,48.92078
366,0.00002,0.00193,0.14749,0.38404,48.96563
365,0.00002,0.00190,0.14922,0.38629,49.25248
364,0.00002,0.00188,0.14811,0.38485,49.06850
363,0.00002,0.00186,0.14889,0.38587,49.19823
362,0.00002,0.00184,0.14951,0.38667,49.30004
361,0.00002,0.00182,0.15037,0.38778,49.44220
360,0.00002,0.00179,0.15015,0.38749,49.40478
359,0.00002,0.00177,0.15062,0.38809,49.48186
358,0.00002,0.00175,0.15165,0.38942,49.65161
357,0.00002,0.00173,0.15184,0.38967,49.68254
356,0.00002,0.00171,0.15180,0.38962,49.67663
355,0.00002,0.00169,0.15290,0.39102,49.85567
354,0.00002,0.00167,0.15394,0.39235,50.02414
353,0.00002,0.00165,0.15441,0.39295,50.10067
352,0.00002,0.00163,0.15464,0.39325,50.13903
351,0.00002,0.00161,0.15484,0.39350,50.17077
350,0.00002,0.00159,0.15504,0.39376,50.20386
349,0.00002,0.00157,0.15598,0.39495,50.35601
348,0.00002,0.00155,0.15636,0.39542,50.41610
347,0.00002,0.00153,0.15683,0.39602,50.49209
346,0.00002,0.00151,0.15762,0.39702,50.61944
345,0.00002,0.00149,0.15807,0.39758,50.69138
344,0.00002,0.00147,0.15830,0.39787,50.72809
343,0.00002,0.00146,0.15811,0.39763,50.69841
342,0.00002,0.00144,0.15959,0.39948,50.93407
341,0.00002,0.00142,0.16011,0.40013,51.01701
340,0.00002,0.00140,0.15952,0.39940,50.92369
339,0.00002,0.00138,0.16115,0.40143,51.18232
338,0.00002,0.00137,0.16156,0.40195,51.24865
337,0.00002,0.00135,0.16195,0.40243,51.31039
336,0.00002,0.00133,0.16259,0.40322,51.41036
335,0.00002,0.00131,0.16380,0.40473,51.60267
334,0.00002,0.00130,0.16425,0.40528,51.67289
333,0.00002,0.00128,0.16384,0.40477,51.60792
332,0.00002,0.00126,0.16480,0.40596,51.75983
331,0.00002,0.00125,0.16512,0.40635,51.80976
330,0.00002,0.00123,0.16573,0.40710,51.90481
329,0.00002,0.00121,0.16670,0.40829,52.05660
328,0.00002,0.00120,0.16676,0.40837,52.06689
327,0.00002,0.00118,0.16734,0.40907,52.15609
326,0.00002,0.00117,0.16788,0.40973,52.24070
325,0.00002,0.00115,0.16824,0.41017,52.29701
324,0.00002,0.00114,0.16829,0.41023,52.30442
323,0.00002,0.00112,0.16933,0.41150,52.46659
322,0.00001,0.00111,0.16974,0.41200,52.52991
321,0.00001,0.00109,0.17028,0.41264,52.61219
320,0.00002,0.00108,0.17134,0.41394,52.77713
319,0.00001,0.00106,0.17153,0.41416,52.80560
318,0.00001,0.00105,0.17140,0.41400,52.78503
317,0.00001,0.00103,0.17281,0.41570,53.00159
316,0.00001,0.00102,0.17291,0.41582,53.01759
315,0.00001,0.00100,0.17331,0.41631,53.07896
314,0.00001,0.00099,0.17455,0.41779,53.26773
313,0.00001,0.00098,0.17421,0.41739,53.21717
312,0.00001,0.00096,0.17542,0.41883,53.40079
311,0.00001,0.00095,0.17541,0.41882,53.39993
310,0.00001,0.00094,0.17646,0.42007,53.55846
309,0.00001,0.00092,0.17714,0.42088,53.66179
308,0.00001,0.00091,0.17762,0.42145,53.73487
307,0.00001,0.00090,0.17902,0.42311,53.94687
306,0.00001,0.00089,0.17812,0.42204,53.81061
305,0.00001,0.00087,0.17895,0.42302,53.93546
304,0.00001,0.00086,0.17916,0.42327,53.96696
303,0.00001,0.00085,0.17988,0.42413,54.07617
302,0.00001,0.00083,0.18017,0.42446,54.11867
301,0.00001,0.00082,0.18124,0.42572,54.27921
300,0.00001,0.00081,0.18063,0.42501,54.18826
299,0.00001,0.00080,0.18201,0.42662,54.39432
298,0.00001,0.00079,0.18322,0.42804,54.57487
297,0.00001,0.00078,0.18195,0.42656,54.38602
296,0.00001,0.00076,0.18311,0.42791,54.55895
295,0.00001,0.00075,0.18313,0.42793,54.56141
294,0.00001,0.00074,0.18463,0.42969,54.78488
293,0.00001,0.00073,0.18449,0.42953,54.76453
292,0.00001,0.00072,0.18534,0.43051,54.88949
291,0.00001,0.00071,0.18559,0.43080,54.92661
290,0.00001,0.00070,0.18644,0.43179,55.05294
289,0.00001,0.00069,0.18717,0.43263,55.16057
288,0.00001,0.00068,0.18763,0.43316,55.22791
287,0.00001,0.00067,0.18782,0.43338,55.25627
286,0.00001,0.00066,0.18866,0.43435,55.37951
285,0.00001,0.00065,0.18841,0.43406,55.34230
284,0.00001,0.00064,0.18984,0.43571,55.55315
283,0.00001,0.00063,0.18932,0.43510,55.47570
282,0.00001,0.00062,0.18980,0.43566,55.54653
281,0.00001,0.00061,0.19141,0.43750,55.78127
280,0.00001,0.00060,0.19151,0.43762,55.79625
279,0.00001,0.00059,0.19141,0.43750,55.78188
278,0.00001,0.00058,0.19278,0.43907,55.98083
277,0.00001,0.00057,0.19303,0.43935,56.01672
276,0.00001,0.00056,0.19352,0.43991,56.08801
275,0.00001,0.00055,0.19417,0.44065,56.18311
274,0.00001,0.00054,0.19446,0.44097,56.22392
273,0.00001,0.00053,0.19527,0.44190,56.34200
272,0.00001,0.00052,0.19587,0.44257,56.42765
271,0.00001,0.00052,0.19579,0.44249,56.41705
270,0.00001,0.00051,0.19623,0.44298,56.48003
269,0.00001,0.00050,0.19719,0.44406,56.61753
268,0.00001,0.00049,0.19762,0.44454,56.67923
267,0.00001,0.00048,0.19658,0.44338,56.53065
266,0.00001,0.00048,0.19834,0.44535,56.78243
265,0.00001,0.00047,0.19869,0.44575,56.83257
264,0.00001,0.00046,0.19940,0.44655,56.93452
263,0.00001,0.00045,0.20009,0.44731,57.03234
262,0.00001,0.00044,0.20088,0.44820,57.14535
261,0.00001,0.00044,0.20182,0.44925,57.27923
260,0.00001,0.00043,0.20039,0.44765,57.07483
259,0.00001,0.00042,0.20094,0.44826,57.15356
258,0.00001,0.00041,0.20273,0.45026,57.40792
257,0.00001,0.00041,0.20353,0.45114,57.52056
256,0.00001,0.00040,0.20381,0.45145,57.56036
255,0.00001,0.00039,0.20262,0.45014,57.39250
254,0.00001,0.00039,0.20411,0.45179,57.60266
253,0.00001,0.00038,0.20349,0.45110,57.51480
252,0.00001,0.00037,0.20421,0.45190,57.61718
251,0.00001,0.00037,0.20565,0.45349,57.81999
250,0.00001,0.00036,0.20761,0.45565,58.09482
249,0.00001,0.00035,0.20765,0.45569,58.10007
248,0.00001,0.00035,0.20663,0.45457,57.95747
247,0.00001,0.00034,0.20811,0.45620,58.16494
246,0.00001,0.00033,0.20747,0.45548,58.07425
245,0.00001,0.00033,0.20912,0.45730,58.30520
244,0.00001,0.00032,0.20938,0.45758,58.34105
243,0.00001,0.00032,0.21036,0.45865,58.47757
242,0.00001,0.00031,0.20950,0.45771,58.35781
241,0.00001,0.00031,0.20957,0.45778,58.36739
240,0.00001,0.00030,0.21139,0.45978,58.62145
239,0.00001,0.00029,0.21099,0.45934,58.56569
238,0.00001,0.00029,0.21226,0.46071,58.74103
237,0.00001,0.00028,0.21223,0.46069,58.73764
236,0.00001,0.00028,0.21192,0.46035,58.69496
235,0.00001,0.00027,0.21311,0.46164,58.85909
234,0.00001,0.00027,0.21345,0.46201,58.90583
233,0.00001,0.00026,0.21417,0.46279,59.00509
232,0.00001,0.00026,0.21543,0.46415,59.17885
231,0.00001,0.00025,0.21597,0.46473,59.25266
230,0.00001,0.00025,0.21549,0.46421,59.18644
229,0.00001,0.00024,0.21638,0.46516,59.30815
228,0.00000,0.00024,0.21699,0.46582,59.39239
227,0.00000,0.00023,0.21788,0.46678,59.51424
226,0.00000,0.00023,0.21792,0.46682,59.51976
225,0.00000,0.00022,0.21783,0.46672,59.50705
224,0.00000,0.00022,0.21965,0.46866,59.75478
223,0.00000,0.00021,0.21865,0.46760,59.61890
222,0.00000,0.00021,0.21912,0.46811,59.68355
221,0.00000,0.00020,0.22061,0.46969,59.88533
220,0.00000,0.00020,0.22031,0.46938,59.84538
219,0.00000,0.00020,0.22150,0.47064,60.00669
218,0.00000,0.00019,0.22232,0.47151,60.11715
217,0.00000,0.00019,0.22143,0.47056,59.99692
216,0.00000,0.00018,0.22226,0.47144,60.10871
215,0.00000,0.00018,0.22251,0.47170,60.14231
214,0.00000,0.00018,0.22259,0.47179,60.15351
213,0.00000,0.00017,0.22498,0.47432,60.47559
212,0.00000,0.00017,0.22377,0.47304,60.31298
211,0.00000,0.00016,0.22475,0.47408,60.44561
210,0.00000,0.00016,0.22597,0.47537,60.60912
209,0.00000,0.00016,0.22578,0.47517,60.58358
208,0.00000,0.00015,0.22533,0.47469,60.52277
207,0.00000,0.00015,0.22549,0.47486,60.54504
206,0.00000,0.00015,0.22584,0.47523,60.59160
205,0.00000,0.00014,0.22643,0.47585,60.67025
204,0.00000,0.00014,0.22744,0.47691,60.80582
203,0.00000,0.00014,0.22834,0.47785,60.92580
202,0.00000,0.00013,0.22918,0.47873,61.03756
201,0.00000,0.00013,0.22903,0.47857,61.01715
200,0.00000,0.00013,0.22868,0.47821,60.97170
199,0.00000,0.00013,0.22967,0.47923,61.10244
198,0.00000,0.00012,0.23004,0.47962,61.15158
197,0.00000,0.00012,0.23068,0.48029,61.23745
196,0.00000,0.00012,0.23055,0.48016,61.22018
195,0.00000,0.00012,0.23167,0.48132,61.36823
194,0.00000,0.00011,0.23242,0.48210,61.46749
193,0.00000,0.00011,0.23322,0.48293,61.57306
192,0.00000,0.00011,0.23223,0.48190,61.44237
191,0.00000,0.00011,0.23315,0.48285,61.56361
190,0.00000,0.00010,0.23304,0.48275,61.55008
189,0.00000,0.00010,0.23435,0.48409,61.72184
188,0.00000,0.00010,0.23440,0.48414,61.72836
187,0.00000,0.00009,0.23523,0.48501,61.83853
186,0.00000,0.00009,0.23552,0.48531,61.87640
185,0.00000,0.00009,0.23528,0.48505,61.84410
184,0.00000,0.00009,0.23635,0.48615,61.98474
183,0.00000,0.00008,0.23617,0.48598,61.96185
182,0.00000,0.00008,0.23660,0.48641,62.01749
181,0.00000,0.00008,0.23729,0.48712,62.10806
180,0.00000,0.00008,0.23732,0.48715,62.11177
179,0.00000,0.00008,0.23750,0.48734,62.13607
178,0.00000,0.00007,0.23811,0.48797,62.21558
177,0.00000,0.00007,0.23865,0.48852,62.28654
176,0.00000,0.00007,0.23857,0.48844,62.27614
175,0.00000,0.00007,0.24011,0.49001,62.47644
174,0.00000,0.00006,0.24050,0.49041,62.52695
173,0.00000,0.00006,0.24055,0.49046,62.53391
172,0.00000,0.00006,0.23996,0.48986,62.45695
171,0.00000,0.00006,0.24126,0.49118,62.62516
170,0.00000,0.00006,0.24115,0.49107,62.61127
169,0.00000,0.00005,0.24292,0.49287,62.84071
168,0.00000,0.00005,0.24215,0.49209,62.74177
167,0.00000,0.00005,0.24293,0.49288,62.84219
166,0.00000,0.00005,0.24389,0.49385,62.96584
165,0.00000,0.00005,0.24405,0.49401,62.98685
164,0.00000,0.00005,0.24462,0.49459,63.06027
163,0.00000,0.00004,0.24511,0.49508,63.12295
162,0.00000,0.00004,0.24500,0.49498,63.10941
161,0.00000,0.00004,0.24508,0.49506,63.12022
160,0.00000,0.00004,0.24687,0.49686,63.34968
159,0.00000,0.00004,0.24648,0.49646,63.29921
158,0.00000,0.00004,0.24619,0.49618,63.26273
157,0.00000,0.00004,0.24645,0.49644,63.29615
156,0.00000,0.00003,0.24717,0.49717,63.38860
155,0.00000,0.00003,0.24877,0.49876,63.59241
154,0.00000,0.00003,0.24865,0.49864,63.57702
153,0.00000,0.00003,0.24879,0.49879,63.59592
152,0.00000,0.00003,0.24942,0.49942,63.67558
151,0.00000,0.00003,0.24915,0.49915,63.64164
150,0.00000,0.00003,0.25048,0.50048,63.81151
149,0.00000,0.00003,0.25040,0.50040,63.80118
148,0.00000,0.00003,0.25172,0.50172,63.96901
147,0.00000,0.00002,0.25099,0.50099,63.87656
146,0.00000,0.00002,0.25157,0.50157,63.94986
145,0.00000,0.00002,0.25372,0.50370,64.22202
144,0.00000,0.00002,0.25293,0.50292,64.12254
143,0.00000,0.00002,0.25400,0.50399,64.25838
142,0.00000,0.00002,0.25396,0.50395,64.25324
141,0.00000,0.00002,0.25421,0.50419,64.28441
140,0.00000,0.00002,0.25581,0.50578,64.48706
139,0.00000,0.00002,0.25555,0.50552,64.45322
138,0.00000,0.00002,0.25578,0.50574,64.48247
137,0.00000,0.00002,0.25629,0.50625,64.54664
136,0.00000,0.00002,0.25743,0.50738,64.69084
135,0.00000,0.00001,0.25832,0.50825,64.80187
134,0.00000,0.00001,0.25898,0.50890,64.88445
133,0.00000,0.00001,0.25751,0.50745,64.70015
132,0.00000,0.00001,0.26028,0.51017,65.04717
131,0.00000,0.00001,0.26124,0.51112,65.16769
130,0.00000,0.00001,0.26061,0.51050,65.08901
129,0.00000,0.00001,0.26161,0.51148,65.21373
128,0.00000,0.00001,0.26227,0.51212,65.29512
127,0.00000,0.00001,0.26263,0.51247,65.34052
126,0.00000,0.00001,0.26271,0.51255,65.34999
125,0.00000,0.00001,0.26332,0.51315,65.42673
124,0.00000,0.00001,0.26387,0.51368,65.49417
123,0.00000,0.00001,0.26382,0.51364,65.48875
122,0.00000,0.00001,0.26518,0.51495,65.65659
121,0.00000,0.00001,0.26649,0.51623,65.81884
120,0.00000,0.00001,0.26617,0.51592,65.77944
119,0.00000,0.00001,0.26629,0.51603,65.79420
118,0.00000,0.00001,0.26737,0.51707,65.92704
117,0.00000,0.00001,0.26901,0.51867,66.12988
116,0.00000,0.00001,0.26977,0.51939,66.22282
115,0.00000,0.00001,0.27058,0.52017,66.32231
114,0.00000,0.00001,0.27093,0.52051,66.36450
113,0.00000,0.00001,0.27155,0.52111,66.44120
112,0.00000,0.00000,0.27206,0.52159,66.50322
111,0.00000,0.00000,0.27218,0.52170,66.51727
110,0.00000,0.00000,0.27213,0.52166,66.51187
109,0.00000,0.00000,0.27362,0.52309,66.69376
108,0.00000,0.00000,0.27420,0.52365,66.76485
107,0.00000,0.00000,0.27500,0.52441,66.86189
106,0.00000,0.00000,0.27658,0.52591,67.05383
105,0.00000,0.00000,0.27686,0.52618,67.08776
104,0.00000,0.00000,0.27608,0.52543,66.99288
103,0.00000,0.00000,0.27868,0.52790,67.30746
102,0.00000,0.00000,0.28024,0.52938,67.49604
101,0.00000,0.00000,0.28024,0.52937,67.49517
100,0.00000,0.00000,0.28112,0.53021,67.60125
99,0.00000,0.00000,0.27937,0.52856,67.39118
98,0.00000,0.00000,0.28001,0.52916,67.46773
97,0.00000,0.00000,0.28272,0.53172,67.79375
96,0.00000,0.00000,0.28376,0.53269,67.91784
95,0.00000,0.00000,0.28563,0.53445,68.14200
94,0.00000,0.00000,0.28512,0.53396,68.08032
93,0.00000,0.00000,0.28420,0.53310,67.97088
92,0.00000,0.00000,0.28761,0.53629,68.37723
91,0.00000,0.00000,0.28784,0.53651,68.40511
90,0.00000,0.00000,0.28862,0.53723,68.49743
89,0.00000,0.00000,0.28966,0.53820,68.62064
88,0.00000,0.00000,0.29052,0.53900,68.72292
87,0.00000,0.00000,0.29247,0.54080,68.95264
86,0.00000,0.00000,0.29176,0.54015,68.86938
85,0.00000,0.00000,0.29359,0.54184,69.08443
84,0.00000,0.00000,0.29356,0.54181,69.08128
83,0.00000,0.00000,0.29501,0.54315,69.25190
82,0.00000,0.00000,0.29959,0.54735,69.78745
81,0.00000,0.00000,0.29905,0.54686,69.72446
80,0.00000,0.00000,0.30033,0.54802,69.87280
79,0.00000,0.00000,0.30126,0.54888,69.98170
78,0.00000,0.00000,0.30094,0.54858,69.94404
77,0.00000,0.00000,0.30204,0.54958,70.07118
76,0.00000,0.00000,0.30478,0.55207,70.38852
75,0.00000,0.00000,0.30757,0.55459,70.71078
74,0.00000,0.00000,0.30663,0.55375,70.60251
73,0.00000,0.00000,0.30861,0.55553,70.82948
72,0.00000,0.00000,0.31091,0.55759,71.09274
71,0.00000,0.00000,0.31010,0.55687,71.00101
70,0.00000,0.00000,0.31196,0.55854,71.21349
69,0.00000,0.00000,0.31125,0.55790,71.13202
68,0.00000,0.00000,0.31327,0.55970,71.36219
67,0.00000,0.00000,0.31523,0.56145,71.58498
66,0.00000,0.00000,0.32042,0.56606,72.17202
65,0.00000,0.00000,0.31837,0.56424,71.94093
64,0.00000,0.00000,0.32147,0.56698,72.29002
63,0.00000,0.00000,0.32246,0.56785,72.40136
62,0.00000,0.00000,0.32182,0.56729,72.32923
61,0.00000,0.00000,0.32462,0.56976,72.64381
60,0.00000,0.00000,0.32542,0.57045,72.73288
59,0.00000,0.00000,0.32890,0.57350,73.12139
58,0.00000,0.00000,0.32836,0.57303,73.06075
57,0.00000,0.00000,0.33016,0.57460,73.26099
56,0.00000,0.00000,0.33416,0.57807,73.70375
55,0.00000,0.00000,0.33805,0.58142,74.13108
54,0.00000,0.00000,0.33713,0.58063,74.03045
53,0.00000,0.00000,0.33874,0.58201,74.20632
52,0.00000,0.00000,0.34088,0.58385,74.44099
51,0.00000,0.00000,0.34208,0.58487,74.57148
50,0.00000,0.00000,0.34548,0.58778,74.94185
49,0.00000,0.00000,0.34447,0.58692,74.83224
48,0.00000,0.00000,0.34748,0.58947,75.15778
47,0.00000,0.00000,0.34759,0.58957,75.16985
46,0.00000,0.00000,0.35232,0.59356,75.67952
45,0.00000,0.00000,0.34941,0.59111,75.36614
44,0.00000,0.00000,0.35385,0.59485,75.84325
43,0.00000,0.00000,0.35272,0.59391,75.72289
42,0.00000,0.00000,0.35496,0.59579,75.96288
41,0.00000,0.00000,0.36092,0.60076,76.59724
40,0.00000,0.00000,0.36228,0.60189,76.74142
39,0.00000,0.00000,0.36623,0.60517,77.15862
38,0.00000,0.00000,0.36392,0.60326,76.91528
37,0.00000,0.00000,0.37307,0.61079,77.87585
36,0.00000,0.00000,0.37233,0.61019,77.79954
35,0.00000,0.00000,0.37527,0.61259,78.10541
34,0.00000,0.00000,0.37674,0.61379,78.25853
33,0.00000,0.00000,0.37907,0.61568,78.49956
32,0.00000,0.00000,0.37956,0.61609,78.55119
31,0.00000,0.00000,0.38564,0.62100,79.17789
30,0.00000,0.00000,0.39026,0.62471,79.65042
29,0.00000,0.00000,0.38676,0.62190,79.29198
28,0.00000,0.00000,0.39539,0.62880,80.17213
27,0.00000,0.00000,0.39657,0.62974,80.29201
26,0.00000,0.00000,0.39898,0.63165,80.53555
25,0.00000,0.00000,0.39928,0.63188,80.56497
24,0.00000,0.00000,0.40681,0.63781,81.32117
23,0.00000,0.00000,0.40829,0.63898,81.46941
22,0.00000,0.00000,0.41042,0.64064,81.68155
21,0.00000,0.00000,0.41178,0.64170,81.81734
20,0.00000,0.00000,0.41316,0.64278,81.95428
19,0.00000,0.00000,0.41756,0.64619,82.38863
18,0.00000,0.00000,0.41900,0.64730,82.53058
17,0.00000,0.00000,0.42423,0.65133,83.04406
16,0.00000,0.00000,0.42689,0.65337,83.30481
15,0.00000,0.00000,0.42939,0.65528,83.54780
14,0.00000,0.00000,0.43433,0.65903,84.02691
13,0.00000,0.00000,0.43953,0.66297,84.52886
12,0.00000,0.00000,0.43402,0.65880,83.99731
11,0.00000,0.00000,0.44798,0.66932,85.33786
10,0.00000,0.00000,0.45071,0.67135,85.59663
9,0.00000,0.00000,0.44976,0.67064,85.50652
8,0.00000,0.00000,0.45713,0.67611,86.20406
7,0.00000,0.00000,0.45900,0.67750,86.38099
6,0.00000,0.00000,0.46258,0.68013,86.71644
5,0.00000,0.00000,0.46809,0.68417,87.23166
4,0.00000,0.00000,0.46856,0.68452,87.27598
3,0.00000,0.00000,0.47284,0.68764,87.67368
2,0.00000,0.00000,0.47173,0.68683,87.57059
1,0.00000,0.00000,0.48114,0.69364,88.43961


==> plot_data/cifar10_sample_quality.csv <==
timestep,is_mean,is_std,fid
1000,9.457483,0.105148,3.1651527197810196
950,8.647918,0.104750,10.136961556323968
900,8.312249,0.065909,15.472414686649188
850,7.999595,0.087931,20.75449862305294
800,7.679521,0.086308,25.851294603972235
750,7.390758,0.119385,31.407549173063728
700,7.108159,0.091629,37.48586683272907
650,6.776601,0.084753,45.396038463691866
600,6.245669,0.084436,57.929251906726165
550,5.437055,0.061384,77.77387270051719
500,4.334619,0.042872,110.27336018350604
450,3.219495,0.039348,171.09712383530518
400,2.520001,0.020513,249.25095631933124
350,2.271532,0.012869,303.6148872644294
300,2.033926,0.010961,317.1868864082775
250,1.740342,0.004839,318.62438481885994
200,1.507393,0.005736,326.8175877281651
150,1.315373,0.004552,349.6987217883871
100,1.262000,0.003722,360.9942856557594
50,1.298631,0.003835,353.3971544252943
